A precision apparatus for high harmonic spectroscopy in bulk solids

High harmonic generation (HHG) in solids has emerged as a powerful spectroscopic method for resolving ultrafast electron dynamics and band structure properties across a wide range of materials. However, quantitative HHG studies require instrumentation capable of delivering stable driving fields, precise crystal alignment, and broadband detection spanning the UV to the extreme ultraviolet (EUV). Here we present an integrated apparatus engineered specifically for high-accuracy, field-strength and orientation-dependent HHG measurements in bulk solids. The system incorporates dispersion-neutral intensity-control for few-cycle pulses, a vacuum HHG module with sub-micrometer and sub-degree sample positioning, and an imaging assembly that stabilizes the focal spot position and enables spatial filtering of the emitted harmonics. A synchronized dual-spectrometer scheme provides simultaneous UV/VUV and EUV radiation detection, while absolute electric field calibration is achieved through gas-phase attosecond streaking. Together, these capabilities establish a versatile and quantitatively reliable platform for solid-state HHG spectroscopy. The methodology is broadly adaptable to various laser sources and material classes, and supports future efforts aimed at reconstructing valence-electron potentials, tracking strong-field dynamics, and mapping electronic structure with sub-cycle temporal resolution.

==> abstract.txt <==

High-harmonic generation (HHG) in solids has emerged as a powerful
spectroscopic method for resolving ultrafast electron dynamics and band
structure properties across a wide range of materials. However,
quantitative HHG studies require instrumentation capable of delivering
stable driving fields, precise crystal alignment, and broadband
detection spanning the UV to the extreme ultraviolet (EUV). Here we
present an integrated apparatus engineered specifically for
high-accuracy, field-strength and orientation-dependent HHG measurements
in bulk solids. The system incorporates dispersion-neutral
intensity-control for few-cycle pulses, a vacuum HHG module with
sub-micrometer and sub-degree sample positioning, and an imaging
assembly that stabilizes the focal spot position and enables spatial
filtering of the emitted harmonics. A synchronized dual-spectrometer
scheme provides simultaneous UV/VUV and EUV radiation detection, while
absolute electric field calibration is achieved through gas-phase
attosecond streaking. Together, these capabilities establish a versatile
and quantitatively reliable platform for solid-state HHG spectroscopy.
The methodology is broadly adaptable to various laser sources and
material classes, and supports future efforts aimed at reconstructing
valence-electron potentials, tracking strong-field dynamics, and mapping
electronic structure with sub-cycle temporal resolution.



==> acknowledgments.txt <==

This work was jointly supported by the European Research Council
(project number - 101098243) and Deutsche Forschungsgemeinschaft
(project numbers - 441234705 and 437567992).

**AUTHOR DECLARATIONS**

**Conflict of Interest**

Authors declare that they have no competing interests.

**Author Contributions**

SM, PK, ZP, HYK and MZ designed and developed the apparatus. SM and PK
performed the experiments. SM, PK and EG prepared the manuscript. EG
conceived and supervised the experiments.

**DATA AVAILABILITY**

The data that support the findings of this study are available from the
corresponding author upon reasonable request.


==> figure_captions.txt <==
FIG1:::Schematic of the high harmonic spectroscopy apparatus.
FIG2:::Intensity control module and TG-FROG. (a) Schematic of the visible (yellow) and NIR (red)) pulse compressor with the variable ND filter. Pulses from LFS are negatively chirped by chirped mirrors (CM) and dispersed by a pair of wedges in each individual path. Metal-coated mirrors are marked as MM. (b) Schematic of the TG-FROG setup for temporal characterization of the pulse (see also reference ^22^).
FIG3:::Temporal characterization of the pulses used in high harmonic generation experiments. (a), (b) Measured TG-FROG spectrograms of the driving pulses centered at 2 eV and 1.5 eV respectively. (c), (d) Retrieved temporal intensity profile (blue) and phase (red). The evaluated pulse durations at the FWHM are 𝜏~VIS~ = 6.9 fs and 𝜏~NIR~ = 8.6 fs respectively.
FIG4:::(a) Overview of the f-to-2f imaging system used for aligning the rotation axis of the crystal sample along the laser propagation axis (orange solid arrow). (b) Multi-axis goniometer with the sample holder. The green dashed arrows denote the axes of rotation of each rotation stage (c) Photograph of the sample holder with three mounted samples and a crosshair. (d), (e) Photograph of the crosshair and sample respectively. (f) The crosshair imaged at the focal plane.
FIG5:::EUV spectrometer design. (a), (b) Design of the EUV spectrometer for measuring high harmonics emission driven by visible and NIR driving pulses respectively. The optimal arrangement (imaging of the source and maximal bandwidth) is attained when the MCP detector is placed at a distance of 17 cm from the center of the grating. Harmonic orders are denoted by numbers such as 3^rd^, 5^th^, 7^th^ and so on.
FIG6:::Determination of the absolute electric field amplitude and calibration of the apparatus. (a) Schematic of the attosecond (AS) beamline used for the pulse electric field calibration. (b) Recorded high harmonic yield of NIR pulses versus peak electric field determined by attosecond streaking. (c) Calibrated absolute electric field strength-dependent high harmonics from the developed HHG apparatus.
FIG7:::High harmonic generation spectra in a fused silica nanofilm (150 nm). Using visible laser pulse (2 eV) (a) and a NIR laser pulse (1.5 eV) (c). (b), (d) High-harmonics spectra for the visible and NIR laser pulses respectively at different electric field strengths.
FIG8:::High harmonic yield versus crystal angle in MgO (100) generated by linearly polarized laser pulses centered at an energy of 2 eV. The radial direction represents the intensity (in arbitrary units) whereas the azimuthal direction represents the angle of rotation of the crystal with respect to the polarization axis of the linearly polarized laser. The magenta circles show experimental data, with the green line serving as a guide to the eye.
FIG9:::High harmonic yields in MgO as a function of crystal rotation about an axis perpendicular to the sample surface, and electric field strength. The high harmonics are measured for five representative field strengths of 0.40 V/Å (magenta), 0.47 V/Å (grey), 0.54 V/Å (olive), 0.60 V/Å (cyan) and 0.67 V/Å (blue). The data are shown in black (5° step) while the width of each data segment represent the standard error. Solid lines serve as guides to the eye. Each harmonic signal is normalized with respect to its maximum yield to enhance visibility.


==> full_text.txt <==
**A precision apparatus for high harmonic spectroscopy in bulk solids**

**Authors:** S. Mandal, P. Kumar, Z. Pi, H. Y. Kim, M. Zhan and E.
Goulielmakis^\*^

**Affiliation:**

Institut für Physik, Universität Rostock; Albert-Einstein-Straße 23--24,
18059 Rostock, Germany.

^\*^Author to whom correspondence shall be addressed. Email:
e.goulielmakis\@uni-rostock.de

**ABSTRACT**

High-harmonic generation (HHG) in solids has emerged as a powerful
spectroscopic method for resolving ultrafast electron dynamics and band
structure properties across a wide range of materials. However,
quantitative HHG studies require instrumentation capable of delivering
stable driving fields, precise crystal alignment, and broadband
detection spanning the UV to the extreme ultraviolet (EUV). Here we
present an integrated apparatus engineered specifically for
high-accuracy, field-strength and orientation-dependent HHG measurements
in bulk solids. The system incorporates dispersion-neutral
intensity-control for few-cycle pulses, a vacuum HHG module with
sub-micrometer and sub-degree sample positioning, and an imaging
assembly that stabilizes the focal spot position and enables spatial
filtering of the emitted harmonics. A synchronized dual-spectrometer
scheme provides simultaneous UV/VUV and EUV radiation detection, while
absolute electric field calibration is achieved through gas-phase
attosecond streaking. Together, these capabilities establish a versatile
and quantitatively reliable platform for solid-state HHG spectroscopy.
The methodology is broadly adaptable to various laser sources and
material classes, and supports future efforts aimed at reconstructing
valence-electron potentials, tracking strong-field dynamics, and mapping
electronic structure with sub-cycle temporal resolution.

**I. INTRODUCTION**

High-harmonic generation (HHG) in solids has evolved into a powerful
spectroscopic method for probing the electronic structure across a broad
range of materials. Since the first observation of HHG in bulk
semiconductors under intense mid-infrared fields^1^, the technique has
been extended to dielectrics^2,3^, amorphous media^4^, two-dimensional
semiconductors^5^, gapless materials such as graphene^6^, and strongly
correlated and topological systems where HHG provides access to
many-body dynamics, phase transitions, and surface-state
responses^7--10^. Across these systems, the emission
characteristics---cutoff energies, harmonic yields, and angular
anisotropies---encode information on band structure, multiband coupling,
Berry curvature, and valence-electron potentials^11--15^. These advances
establish HHG as an emerging metrological tool for quantitative
solid-state spectroscopy extending from the infrared to the EUV.

Such quantitative studies, however, impose stringent requirements for
adequate instrumentation. HHG yields from thin crystalline samples are
highly sensitive to sample inhomogeneities and beam-pointing drifts,
making field-strength scans and angular scans particularly vulnerable to
systematic errors. Accurate extraction of electronic-structure
information calls for (i) stable, dispersion-free control of the driving
electric-field amplitude especially for few-cycle pulses, (ii) precise
and reproducible crystal rotation about a well-defined axis, and (iii)
simultaneous detection of harmonics across extended spectral ranges
spanning from the visible to the EUV. Moreover, accurate determination
of the driving-field amplitude---necessary for quantitative
reconstruction of material properties---requires dedicated calibration
methods^16^.

In this work, we present an integrated apparatus engineered to meet
these requirements for precision HHG spectroscopy in solids. The
apparatus is particularly optimized for few-cycle driving fields in the
near-infrared and visible parts of the spectrum. The system combines a
dispersion-neutral intensity-control module, a vacuum HHG platform
equipped with a custom multi-axis goniometer for sub-micrometer
positioning and sub-degree rotational accuracy, an imaging and spatial
filtering assembly that ensures stable focal spot interrogation during
field and angle scans, and a dual-spectrometer system enabling
simultaneous UV/VUV and EUV radiation detection. Absolute calibration of
the driving electric field is performed via gas-phase attosecond
streaking^16^. Together, these capabilities constitute a versatile
platform for accurate field-strength- and orientation-dependent HHG
measurements, supporting a wide range of measurements in high harmonic
spectroscopy of solids.

**II. OVERVIEW OF THE EXPERIMENTAL APPARATUS**

The experimental apparatus (Fig. 1) consists of four main modules: (a)
the intensity control module -- for precise tuning of the driving pulse
intensity; (b) the high harmonic generation module -- which facilitates
the positioning and rotation of the crystalline specimen to be
investigated at the laser beam focus; (c) the imaging and spatial
filtering assembly -- which enables imaging of the high harmonic source
onto the entrance plane of the spectrometers, enabling also a spatial
selection of harmonics emanating from specific regions of the
high-harmonic beam; and (d) the detection system, where two
spectrometers allow simultaneous detection of the generated harmonics in
the UV/VUV and EUV ranges. Except module (a), which operates in ambient
air, modules (b), (c) and (d) are housed within three interconnected
chambers (Fig. 1) maintained at a vacuum level of 10^-6^ mbar, allowing
an absorption-free propagation of VUV and EUV harmonics from the source
to the detection system. The apparatus is driven by a light field
synthesizer (LFS)^17--19^ which, for the applications described here,
provides few-cycle pulses in the visible spectral range centered at 2.0
eV and the near infrared (NIR) region centered at 1.5 eV.

In the following sections we focus on describing the technical details
and purpose of each of the modules mentioned above and explain how each
of these accomplishes key goals for attaining precision measurements of
high harmonic emission from bulk solids.

![](./media/media/image1.png){width="6.5in"
height="4.116666666666666in"}

FIG. 1. Schematic of the high harmonic spectroscopy apparatus.

**A. Intensity control module**

Studies of high harmonic generation from bulk solids have shown that
valuable information about the electronic structure of a crystal is
encoded both in the harmonic yield^2,14^ as well as the cutoff energy as
a function of the applied electric field amplitude. Therefore, a high
harmonic spectroscopy apparatus geared towards the precise
characterization of the emitted harmonics must incorporate a dedicated
pulse intensity control module. For ultrashort pulses, this module must
vary the intensity without altering their temporal or spatial
characteristics, in order to minimizing measurement uncertainties.

In principle, accurate, dispersion-free intensity control of few-cycle
pulses could be implemented by spatially varying neutral density
reflectors (filters), whose reflectivity gradient is negligible over the
laser beam size. Yet the spatial translation of the reflector, necessary
to adjust the pulse intensity to a specific setting, unavoidably affects
the beam alignment. While in gas phase high harmonic generation, a
moderate misalignment of the beam path and a corresponding lateral
translation of the focal spot in the gas jet is of minor significance,
it can severely affect measurement precision in bulk solids. This is
because bulk solid samples (especially very thin ones) suffer surface
imperfections such as digs, scratches, as well as non-uniform degree of
crystallinity. Consequently, yield of laser-driven high harmonics from
thin solid specimen is rather sensitive to the selected spot on the
sample, on which the laser beam is focused to.

The intensity control module implemented in this apparatus minimizes
angular deviations during the adjustment of the pulse intensity and
ensures that during a pulse-intensity scan, harmonics are emerging from
the same spot of the studied specimen. Technically the intensity control
module (Fig. 2(a)) is implemented using (a) a set of chirp mirrors to
negatively chirp the few-cycle pulses, and (b) a continuously variable,
linear ND filter in transmission to adjust their energy. In this
implementation a rectangular (25 mm × 100 mm) continuously variable ND
filter having a thickness of \~2.2 mm is used. Owing to the
chirp-induced pulse intensity suppression, nonlinear effects in the bulk
of ND filter are minimized. Moreover, to enable a uniform attenuation of
the pulse intensity across the beam profile, which can be compromised by
the spatial gradient of the ND filter, the diameter of the laser beam
was kept lower than\~ 3.5 mm. The intensity control module is completed
by (c) a set of Brewster-angled, fused-silica wedges that allow
fine-tuning of the pulse dispersion. Using the module, the pulses
acquire their minimum duration when they reach the high harmonic target
specimen, as described later in this work. As we are dealing with pulses
at two different bands the module is comprised by two paths. Path 1 is
designed for pulses in the spectral range 500 nm -- 700 nm while path 2
for pulses in the range 700 nm -- 1100 nm. In path 1 dispersion control
is implemented by a pair of chirped mirrors (-70 fs^2^ per reflection),
while in path 2 three chirped mirrors (-70 fs^2^ per reflection) were
necessary. Routing of the beam through path 1 or path 2 is possible via
flip mirrors (Fig. 2(a)) placed at the entrance and exit of the module.
The wedge-pair, mounted on a micrometer translation stage, allows
fine-tuning of the dispersion of the pulses before reaching the high
harmonic module. The pulse intensity control not only warrants a smooth
and misalignment-free variation of the intensity but also ensures
minimal effects on the beam properties in the focus in comparison to the
aperture-based ^20,21^ intensity control extensively used in the past
for few-cycle pulse intensity control.

![](./media/media/image2.png){width="3.2416666666666667in"
height="4.691666666666666in"}

FIG. 2. Intensity control module and TG-FROG. (a) Schematic of the
visible (yellow) and NIR (red)) pulse compressor with the variable ND
filter. Pulses from LFS are negatively chirped by chirped mirrors (CM)
and dispersed by a pair of wedges in each individual path. Metal-coated
mirrors are marked as MM. (b) Schematic of the TG-FROG setup for
temporal characterization of the pulse (see also reference ^22^).

For the temporal characterization of the few-cycle pulses in our
apparatus a compact TG-FROG^22^ setup is placed at the exit of the pulse
intensity control module. To ensure that the pulses characterized in the
FROG setup accurately represent those used for high-harmonic generation,
we matched the optical paths that guide the beam to the HHG chamber and
to the TG-FROG (Fig. 1). The schematic of the FROG apparatus is shown in
Fig. 2(b).

![](./media/media/image3.png){width="6.145833333333333in"
height="4.78125in"}

FIG. 3. Temporal characterization of the pulses used in high harmonic
generation experiments. (a), (b) Measured TG-FROG spectrograms of the
driving pulses centered at 2 eV and 1.5 eV respectively. (c), (d)
Retrieved temporal intensity profile (blue) and phase (red). The
evaluated pulse durations at the FWHM are 𝜏~VIS~ = 6.9 fs and 𝜏~NIR~ =
8.6 fs respectively.

The temporal intensity profiles and phases of the pulses are retrieved
by reconstruction of the recorded FROG spectrograms using a commercial
software (Femtosoft Technologies). Figures 3(a) and 3(b) show the
measured FROG spectrograms of visible and NIR pulses respectively. The
retrieved temporal intensity and corresponding temporal phase of the
pulses are shown in Fig. 3(c) and 3(d). The evaluated durations (FWHM)
of the pulses are τ ≃ 6.9 fs and τ ≃ 8.6 fs respectively.

**B. High harmonic generation module**

The driving pulses exiting the intensity control module are routed to
the entrance of the high harmonic generation module through a series of
reflections from silver-coated steering mirrors. A concave silver-coated
mirror (f = 40 cm) is used to focus the beam at approximately the center
of the chamber (Fig. 1) maintained in vacuum (\~10^-6^ mbar). The pulses
enter the chamber through a thin Brewster's-angled (0.5 mm thin) fused
silica window which minimizes reflection losses of the broadband
incoming pulses. The crystalline specimens are mounted on a custom-built
multi-axes goniometer (Fig. 4(b)), which is used for accurate
positioning of the samples at the beam focus and for precision control
of the crystal orientation with respect to the polarization vector of
the incoming beam.

The custom-built goniometer provides key functions for high harmonic
studies in solids, outperforming commercial x-ray goniometers. It allows
sample translation to undamaged regions while maintaining fixed
three-dimensional rotation axes relative to the laser path, using two
orthogonal translation stages atop rotational stages (Fig. 4(b)).
Rotation stage 1 turns the entire assembly around the laser axis, while
stages 2 and 3 enable rotation about two perpendicular axes, ensuring
the sample surface is perpendicular to the laser propagation. A copper
weight mounted on top of the rotating platform counterbalances the
torque produced by the rotation stage 1 during its rotation. The
translation stages provide micrometer-precision access to the entire
sample surface and facilitate sample exchange without any additional
rotational axis adjustments.

An additional, linear stage (Fig. 1) translates the entire sample holder
unit along the laser propagation axis adequate positioning the correct
positioning of the sample within the focus. The sample surface can be
visually inspected using a 50× magnification optical system and camera
located outside the HHG chamber (Fig. 4(a)).

![](./media/media/image4.png){width="6.520833333333333in"
height="6.947916666666667in"}

FIG. 4. (a) Overview of the f-to-2f imaging system used for aligning the
rotation axis of the crystal sample along the laser propagation axis
(orange solid arrow). (b) Multi-axis goniometer with the sample holder.
The green dashed arrows denote the axes of rotation of each rotation
stage (c) Photograph of the sample holder with three mounted samples and
a crosshair. (d), (e) Photograph of the crosshair and sample
respectively. (f) The crosshair imaged at the focal plane.

**C. Imaging and spatial filtering assembly**

As alluded to earlier, the high harmonic yield is highly sensitive to
the surface quality of the thin crystal sample. Consequently, any
displacement of the laser focus on the sample surface during high
harmonic measurements (for instance versus crystal angle) can lead to
misleading variations. Therefore, to precisely study high harmonic
anisotropy in crystalline solids, the signal must originate purely from
the crystal's intrinsic anisotropy. In a typical orientation-dependent
yield measurement, a specific crystal axis is rotated on the laser
polarization plane. If the sample's rotation axis does not precisely
coincide with the laser propagation axis, the focal spot of the laser
beam will move across the sample surface and thus generate harmonics
from different parts of the sample. To mitigate this issue the following
strategy has been developed. A crosshair (Fig. 4(d)) made of a 40 μm
thick copper wire is incorporated onto the sample holder and provides a
permanent reference for aligning the laser beam such that its
propagation axis always coincides with the rotation axis of the sample.

Figure 4(a) illustrates the layout of the f-to-2f imaging system used
for the visualization and measurement of the laser beam profile. The
beam can also illuminate the crosshair in the sample plane, thereby
allowing the crosshair to be visualized indirectly. The optics of the
f-to-2f imaging system include, a bare-aluminum-coated toroidal mirror
(f=10 cm), placed 15 cm away from the sample plane and a biconvex lens
(f=17.5 cm) placed another 30 cm away from the focus of the toroidal
mirror. A set of three, fused silica wedges placed behind the toroidal
mirror focus, are used to attenuate the laser power before reaching a
high resolution (pixel size 4.6 µm) beam profiler (Dataray). A nearly
Gaussian beam profile (Fig. 4(a)) with a 75 µm diameter (FWHM) was
typically observed at the focus. Measurements of the beam profile across
varying intensities using the intensity control module showed no
detectable changes, indicating stable and reproducible focusing on the
sample.

To monitor and correct any misalignments between the sample rotation
axis and the laser propagation axis, the steering and focusing mirrors
(Fig. 4(a)) are iteratively adjusted using the crosshair as a reference,
as shown in Fig. 4(f). Once the alignment is complete, the sample is
brought into the beam path. The apparatus can spatially select high
harmonics from a specific focal area by using a ceramic pinhole on a 3D
translation stage at the toroidal mirror\'s focal plane (Fig. 4(a)).
When spatial filtering is not required, the ceramic pinhole is typically
removed from the beam path.

**D. Dual-spectrometer**

With the pickup wedge retracted from the beam path, optical and UV-EUV
radiation enter the spectrometer chamber (Fig. 1). There, a Hitachi,
aberration-corrected concave grating (001-0266) is used to spectrally
decompose the extreme ultraviolet beam and image the harmonic source on
the detector. To allow a 5⁰ grazing incidence of the beam on the
grating, so as to optimize reflection and remain as close as possible to
the angle for which the grating attains it highest imaging performance,
the spectrometer chamber is rotated by \~72.5⁰ with respect to the HHG
chamber. Our main detector is a 3-stage microchannel plate (MCP) with a
diameter of 6.8 cm and it is placed at a distance of 17 cm away from the
grating center. To allow operational flexibility and fine adjustment of
the imaging conditions the MCP is placed on an adjustable vacuum
expansion bellow^23,24^ (Fig. 5). In our geometry the spectrometer can
simultaneously record harmonics in the energy range from \~ 7 eV to 40
eV without any additional adjustment. To eliminate the second-order
diffraction of high harmonics, a 200 µm thick magnesium fluoride
(MgF~2~) substrate is inserted in the chamber, and it is positioned
close to the front plate of the MCP detector by an UHV linear motion
feedthrough. As magnesium fluoride (MgF₂) absorbs radiation with
energies greater than 10 eV, the substrate is positioned within the
diffracted beam path to allow the transmission first-order diffraction
at energies \<10 eV but to blocking higher-order diffraction originating
from higher order harmonics \> 10 eV.

![](./media/media/image5.png){width="3.40625in" height="4.90625in"}

FIG. 5. EUV spectrometer design. (a), (b) Design of the EUV spectrometer
for measuring high harmonics emission driven by visible and NIR driving
pulses respectively. The optimal arrangement (imaging of the source and
maximal bandwidth) is attained when the MCP detector is placed at a
distance of 17 cm from the center of the grating. Harmonic orders are
denoted by numbers such as 3^rd^, 5^th^, 7^th^ and so on.

The sensitivity of MCP detectors is generally poor for photon energies
below 10 eV. To efficiently detect lower order harmonics a second
spectrometer (McPherson model no.: 234/302) optimized for operation in
the UV/VUV range is integrated into our apparatus. To enable
simultaneous acquisition with both spectrometers, the zeroth-order
diffraction from the Hitachi grating is redirected to the McPherson
spectrometer using a bare aluminum mirror (Fig. 1) placed such as not to
obstruct the path of the first order diffraction of the grating to the
MCP. Moreover, to suppress the optical beam, a series of VUV bandpass
filters are employed at the entrance of the McPherson spectrometer. The
filters are attached to externally adjustable vacuum valves which
facilitate their insertion into the beam path. The central transmission
energies of the filters are 4.8 eV and 6.4 eV, with FWHM values of 0.5
eV and 0.8 eV respectively, and are sufficient for capturing the entire
bandwidth of the third harmonic for both driving pulse settings. The
detector of the McPherson spectrometer is comprised of a fiber-coupled
multi-channel plate/phosphor screen and an Andor back illuminated CCD
camera, with high sensitivity in the UV/VUV (3-8 eV) energy range.

**E. Data acquisition**

Accurately measuring the yield of high harmonics as a function of
electric field strength or crystal orientation requires long acquisition
times. This is because the process involves mechanically adjusting both
the translation and rotation stages to vary the driving-field amplitude
and the crystal orientation, in addition to the necessary integration
time at each measurement point. In these kinds of measurements, it is
absolutely necessary that the sample remains free of damage in order to
not compromise on the measurement fidelity. Since the degree of
laser-induced damage scales with the total exposure of the specimen to
the laser field^25--29^, the minimization of the effective exposure time
during data acquisition is crucial to maintaining the sample quality.

To this end a motorized beam shutter driven by the acquisition software
is placed before the HHG chamber to limit the exposure of the sample to
the laser beam only for a very short time (typically \~100
milliseconds), within which the cameras of the dual-spectrometer module
record high harmonic spectra while blocking the beam at times when the
sample is rotating or the intensity control unit is adjusting the linear
reflector position to modify the intensity. With this approach, during a
long acquisition of data -- typically requiring several minutes -- the
solid specimen is exposed to the intense laser pulse only for a few
seconds.

A LabVIEW-based, home-made software is used to interface all externally
controlled modules of the experimental apparatus, including the
intensity control, the multi-axis goniometer\'s rotation and translation
stages, both CCD cameras in the dual-spectrometer, the photodiode used
to track the laser stability (typically better than 2%), and the beam
shutter. The high degree of automation of critical operations enables
rapid acquisition of experimental data and ensures measurements of an
extensive volume of data under identical experimental conditions.

**III. ELECTRIC FIELD CALIBRATION**

Accurate knowledge of the absolute driving laser field amplitude is
essential for high harmonic spectroscopy because it is an important
parameter in numerous approaches aiming at extracting critical
information about the studied solids^2,14,30--32^. Ideally an attosecond
streaking setup integrated in the apparatus could serve this goal by
providing direct access into the driving field waveform ^16,33^. Yet, in
order to minimize the complexity of our apparatus and avoid additional
alignment burden we opted here for a different approach in which field
calibration is performed externally.

To achieve an accurate external calibration of the electric field, we
employed the attosecond beamline^34^ in our laboratory. Using the same
laser source for consistency, we first conducted attosecond streaking
measurements to determine the precise peak electric field amplitude of
the laser pulses. Subsequently, we generated high harmonics in a 150
nm-thick fused silica sample for a range of known field strengths. The
generated high harmonics were then directed into an EUV spectrometer
using a pair of broadband rhodium (Rh) mirrors, as illustrated in Fig.
6(a). Figure 6(b) displays the measured spectra as a function of the
absolute peak electric field of the driving near-infrared pulses.

![](./media/media/image6.png){width="3.25in"
height="6.041666666666667in"}

FIG. 6. Determination of the absolute electric field amplitude and
calibration of the apparatus. (a) Schematic of the attosecond (AS)
beamline used for the pulse electric field calibration. (b) Recorded
high harmonic yield of NIR pulses versus peak electric field determined
by attosecond streaking. (c) Calibrated absolute electric field
strength-dependent high harmonics from the developed HHG apparatus.

In the next step, the same fused silica sample was transferred to the
newly developed apparatus and driven by the same laser pulses to
generate high harmonics under identical conditions. In this setup,
attosecond streaking is not available, and the electric field cannot be
measured directly; instead, only the laser power is monitored using the
photodiode that also tracks the long-term laser stability. We therefore
recorded the high harmonic spectra as a function of the measured laser
power. To relate these measurements to an absolute electric field scale,
we established a conversion between laser power and field amplitude by
requiring that the onset fields of the higher-order harmonics (orders \>
11) coincide with those obtained in the attosecond beamline calibration
(compare Fig. 6(c) and Fig. 6(d)). This procedure ensures a consistent,
absolute field calibration across both measurement platforms.

**IV. Representative HHG measurements**

To demonstrate the capabilities and quantitative reliability of the
apparatus, we performed a series of representative high harmonic
generation measurements using both amorphous and crystalline solids.
These measurements serve two complementary purposes. First, they
validate that the apparatus can stably generate and detect high-order
harmonics over broad spectral ranges and field strengths. Second, they
highlight the level of precision attainable in field- and
angle-dependent studies---an essential requirement for extracting
material properties and benchmarking theoretical models.

We begin with HHG from a free-standing, amorphous 150-nm fused silica
membrane excited by visible laser pulses (2.0 eV). Figure 7(a) shows a
representative harmonic spectrum recorded at a peak driving field of
0.83 V/Å, spanning harmonic orders from the 3^rd^ to the 13^th^. As the
electric field strength is increased from 0.48 V/Å to 0.83 V/Å (Fig.
7(b)), higher harmonics up to the 15^th^ order (≈30 eV) appear,
consistent with the expected field-dependent extension of the cutoff.
The equivalent measurements using NIR pulses at 1.5 eV (Figs. 7(c)--(d))
yield cutoffs reaching the 19^th^ harmonic for fields approaching 0.82
V/Å. The smooth evolution of the harmonic cutoff and the absence of
fluctuations across field steps reflect the stability of the intensity
control module and the high repeatability of the beam delivery and
detection systems.

![](./media/media/image7.png){width="6.35in"
height="5.183333333333334in"}

FIG. 7. High harmonic generation spectra in a fused silica nanofilm (150
nm). Using visible laser pulse (2 eV) (a) and a NIR laser pulse (1.5 eV)
(c). (b), (d) High-harmonics spectra for the visible and NIR laser
pulses respectively at different electric field strengths.

In order to explore the capability of the apparatus to perform precision
measurements of the anisotropy of the high harmonics yield versus
crystal angle we used a single crystal, \~10 μm thick, magnesium oxide
-- MgO (100) sample. MgO is selected as a benchmark material because of
its high damage threshold, and clear symmetry-driven anisotropy, which
make it ideally suited for validating apparatus precision.

The sample is shone by the linearly-polarized visible laser pulses, and
the harmonic yield is recorded as a function of the crystal angle, with
the laser polarization parallel to the MgO (100) plane. Here, the
crystal angle is defined as the angle between the laser polarization
vector and the lattice vector \[001\] (or equivalently \[010\], due to
MgO's 90° rotational symmetry) on the MgO (100) plane. Figure 8
illustrates the recorded harmonic yields (integrated over entire
spectral width of each harmonic spectral peak) over the range from 0^o^
to 360^o^ at an angular step of 5^o^. The yield of the recorded
harmonics exhibits a 90^o^ periodicity, compatible with the crystal
structure of MgO^11,35--37^. Despite a minimal number of acquisitions
(3) per angle the high symmetry of the data for all harmonics recorded
is indicative for the quality of the measurements.

![](./media/media/image8.png){width="6.283333333333333in"
height="4.703725940507437in"}

FIG. 8. High harmonic yield versus crystal angle in MgO (100) generated
by linearly polarized laser pulses centered at an energy of 2 eV. The
radial direction represents the intensity (in arbitrary units) whereas
the azimuthal direction represents the angle of rotation of the crystal
with respect to the polarization axis of the linearly polarized laser.
The magenta circles show experimental data, with the green line serving
as a guide to the eye.

Figure 9 shows the anisotropy of the high harmonic yield in crystalline
MgO (100) plane for a range of driving field amplitudes 0.40, 0.47,
0.54, 0.60 and 0.67 V/Å. The high precision of the measurements is best
highlighted by the evaluation of the standard errors (black segments).
The standard error is evaluated by performing 3 consecutive measurements
of the yield of the harmonics at each angle (integration time \~ 100 ms)
as well as by averaging over the *n* (8 for MgO) symmetric segments of
the angular variation of the harmonic yield. Between rotation steps, the
motorized shutter blocks the laser beam for 2 s, giving a total scan
time of about 3 min for a full rotational scan per intensity setting.
Across all field strengths and angles, the error bars are exceptionally
small---typically only a few percent of the total signal---while the
angular modulation spans tens of percent. This separation of scales
demonstrates that the observed anisotropy is governed by the intrinsic
crystal response, not by instrumental noise or drift. The small
statistical uncertainties further confirm that the goniometer alignment,
beam-pointing stability, and detector performance remain constant
throughout extended measurement sequences, enabling quantitative
comparison of angle-dependent yields across different field strengths.

![](./media/media/image9.png){width="5.989583333333333in"
height="4.59375in"}

FIG. 9. High harmonic yields in MgO as a function of crystal rotation
about an axis perpendicular to the sample surface, and electric field
strength. The high harmonics are measured for five representative field
strengths of 0.40 V/Å (magenta), 0.47 V/Å (grey), 0.54 V/Å (olive), 0.60
V/Å (cyan) and 0.67 V/Å (blue). The data are shown in black (5° step)
while the width of each data segment represent the standard error. Solid
lines serve as guides to the eye. Each harmonic signal is normalized
with respect to its maximum yield to enhance visibility.

Taken together, the measurements in Figs. 7--9 provide a comprehensive
validation of the apparatus. The fused silica results confirm stable and
broadband HHG detection under varying field strengths, while the MgO
measurements reveal the exceptional angular and statistical precision
required for quantitative anisotropy studies. The combination of
negligible error bars, symmetry-clean angular traces, and consistent
field-dependent trends establishes that the apparatus delivers
drift-free, reproducible, and quantitative HHG measurements in bulk
solids. These capabilities form a robust foundation for advanced
spectroscopic applications, including band-structure mapping,
symmetry-resolved strong-field studies, and the reconstruction of
valence-electron dynamics under tailored light fields.

**V. CONCLUSION AND OUTLOOK**

We have developed a fully integrated apparatus designed for precision
high harmonic spectroscopy in bulk solids, combining dispersion-free
intensity control of few-cycle driving fields, sub-micrometer and
sub-degree sample positioning, high-fidelity imaging and spatial
filtering of the HHG source, and synchronized UV/VUV--EUV detection.
Through absolute electric-field calibration via attosecond streaking and
careful suppression of geometrical and alignment artefacts, the system
enables reproducible, quantitative measurements of field- and
angle-dependent harmonic emission across a broad spectral range.
Representative results from amorphous and crystalline solids demonstrate
the apparatus's ability to capture subtle anisotropies and
field-strength--dependent cutoffs with high accuracy. Beyond the
examples presented here, the modular design of the platform allows
adaptation to diverse material systems, driving wavelengths, and
advanced spectroscopic methodologies. As such, the apparatus provides a
robust foundation for future efforts aimed at reconstructing
valence-electron potentials, mapping band structures with high
precision, and exploring strong-field phenomena in emerging quantum
materials. 

**References:**

1 S. Ghimire, A.D. DiChiara, E. Sistrunk, P. Agostini, L.F. DiMauro, and
D.A. Reis, "Observation of high-order harmonic generation in a bulk
crystal," Nat Phys **7**(2), 138--141 (2011).

2 T.T. Luu, M. Garg, S.Y. Kruchinin, A. Moulet, M.T. Hassan, and E.
Goulielmakis, "Extreme ultraviolet high-harmonic spectroscopy of
solids," Nature **521**(7553), 498--502 (2015).

3 M. Garg, M. Zhan, T.T. Luu, H. Lakhotia, T. Klostermann, A. Guggenmos,
and E. Goulielmakis, "Multi-petahertz electronic metrology," Nature
**538**(7625), 359--363 (2016).

4 P. Jürgens, B. Liewehr, B. Kruse, C. Peltz, D. Engel, A. Husakou, T.
Witting, M. Ivanov, M.J.J. Vrakking, T. Fennel, and others, "Origin of
strong-field-induced low-order harmonic generation in amorphous quartz,"
Nat Phys **16**(10), 1035--1039 (2020).

5 H. Liu, Y. Li, Y.S. You, S. Ghimire, T.F. Heinz, and D.A. Reis,
"High-harmonic generation from an atomically thin semiconductor," Nat
Phys **13**(3), 262--265 (2017).

6 N. Yoshikawa, T. Tamaya, and K. Tanaka, "High-harmonic generation in
graphene enhanced by elliptically polarized light excitation," Science
(1979) **356**(6339), 736--738 (2017).

7 R.E.F. Silva, I. V. Blinov, A.N. Rubtsov, O. Smirnova, and M. Ivanov,
"High-harmonic spectroscopy of ultrafast many-body dynamics in strongly
correlated systems," Nat Photonics **12**(5), 266--270 (2018).

8 Y. Murakami, M. Eckstein, and P. Werner, "High-Harmonic Generation in
Mott Insulators," Phys Rev Lett **121**(5), 057405 (2018).

9 D. Bauer, and K.K. Hansen, "High-Harmonic Generation in Solids with
and without Topological Edge States," Phys Rev Lett **120**(17), 177401
(2018).

10 D. Baykusheva, A. Chacón, J. Lu, T.P. Bailey, J.A. Sobota, H. Soifer,
P.S. Kirchmann, C. Rotundu, C. Uher, T.F. Heinz, D.A. Reis, and S.
Ghimire, "All-Optical Probe of Three-Dimensional Topological Insulators
Based on High-Harmonic Generation by Circularly Polarized Laser Fields,"
Nano Lett **21**(21), 8970--8978 (2021).

11 Y.S. You, D.A. Reis, and S. Ghimire, "Anisotropic high-harmonic
generation in bulk crystals," Nat Phys **13**(4), 345--349 (2017).

12 A.A. Lanin, E.A. Stepanov, A.B. Fedotov, and A.M. Zheltikov, "Mapping
the electron band structure by intraband high-harmonic generation in
solids," Optica **4**(5), 516 (2017).

13 T.T. Luu, and H.J. Wörner, "Measurement of the Berry curvature of
solids using high-harmonic spectroscopy," Nat Commun **9**(1), 916
(2018).

14 H. Lakhotia, H.Y. Kim, M. Zhan, S. Hu, S. Meng, and E. Goulielmakis,
"Laser picoscopy of valence electrons in solids," Nature **583**(7814),
55--59 (2020).

15 Y.S. You, E. Cunningham, D.A. Reis, and S. Ghimire, "Probing periodic
potential of crystals via strong-field re-scattering," Journal of
Physics B: Atomic, Molecular and Optical Physics **51**(11), 114002
(2018).

16 E. Goulielmakis, M. Uiberacker, R. Kienberger, A. Baltuska, V.
Yakovlev, A. Scrinzi, T. Westerwalbesloh, U. Kleineberg, U. Heinzmann,
M. Drescher, and others, "Direct measurement of light waves," Science
(1979) **305**(5688), 1267--1269 (2004).

17 A. Wirth, M.T. Hassan, I. Grguraš, J. Gagnon, A. Moulet, T.T. Luu, S.
Pabst, R. Santra, Z.A. Alahmed, A.M. Azzeer, and others, "Synthesized
light transients," Science (1979) **334**(6053), 195--200 (2011).

18 M.T. Hassan, A. Wirth, I. Grguraš, A. Moulet, T.T. Luu, J. Gagnon, V.
Pervak, and E. Goulielmakis, "Invited article: attosecond photonics:
synthesis and control of light transients," Review of Scientific
Instruments **83**(11), (2012).

19 M.T. Hassan, T.T. Luu, A. Moulet, O. Raskazovskaya, P. Zhokhov, M.
Garg, N. Karpowicz, A.M. Zheltikov, V. Pervak, F. Krausz, and others,
"Optical attosecond pulses and tracking the nonlinear response of bound
electrons," Nature **530**(7588), 66--70 (2016).

20 V.E. Nefedova, M.F. Ciappina, O. Finke, M. Albrecht, M. Kozlová, and
J. Nejdl, "Efficiency control of high-order harmonic generation in gases
using driving pulse spectral features," Appl Phys Lett **113**(19),
(2018).

21 P.A. Chevreuil, F. Brunner, S. Hrisafov, J. Pupeikis, C.R. Phillips,
U. Keller, and L. Gallmann, "Water-window high harmonic generation with
0.8-μm and 2.2-μm OPCPAs at 100 kHz," Opt Express **29**(21),
32996--33008 (2021).

22 J.N. Sweetser, D.N. Fittinghoff, and R. Trebino, "Transient-grating
frequency-resolved optical gating," Opt Lett **22**(8), 519--521 (1997).

23 T. Kita, T. Harada, N. Nakano, and H. Kuroda, "Mechanically ruled
aberration-corrected concave gratings for a flat-field grazing-incidence
spectrograph," Appl Opt **22**(4), 512--513 (1983).

24 T. Harada, K. Takahashi, H. Sakuma, and A. Osyczka, "Optimum design
of a grazing-incidence flat-field spectrograph with a spherical
varied-line-space grating," Appl Opt **38**(13), 2743--2748 (1999).

25 A. Rosenfeld, M. Lorenz, R. Stoian, and D. Ashkenasi,
"Ultrashort-laser-pulse damage threshold of transparent materials and
the role of incubation," Applied Physics A **69**, S373--S376 (1999).

26 M. Lenzner, J. Krüger, W. Kautek, and F. Krausz, "Incubation of laser
ablation in fused silica with 5-fs pulses," Applied Physics A **69**,
465--466 (1999).

27 L. Smalakys, B. Momgaudis, R. Grigutis, S. Kičas, and A.
Melninkaitis, "Contrasted fatigue behavior of laser-induced damage
mechanisms in single layer ZrO\_2 optical coating," Opt Express
**27**(18), 26088--26101 (2019).

28 S. Möller, Ä. Andresen, C. Merschjann, B. Zimmermann, M. Prinz, and
M. Imlau, "Insight to UV-induced formation of laser damage on LiB\_3O\_5
optical surfaces during long-term sum-frequency generation," Opt Express
**15**(12), 7351--7356 (2007).

29 H. Hong, Q. Liu, L. Huang, and M. Gong, "Improvement and formation of
UV-induced damage on LBO crystal surface during long-term high-power
third-harmonic generation," Opt Express **21**(6), 7285--7293 (2013).

30 G. Vampa, B.G. Ghamsari, S. Siadat Mousavi, T.J. Hammond, A.
Olivieri, E. Lisicka-Skrek, A.Y. Naumov, D.M. Villeneuve, A. Staudte, P.
Berini, and others, "Plasmon-enhanced high-harmonic generation from
silicon," Nat Phys **13**(7), 659--662 (2017).

31 U. Huttner, M. Kira, and S.W. Koch, "Ultrahigh Off‐Resonant Field
Effects in Semiconductors," Laser Photon Rev **11**(4), (2017).

32 H. Liu, C. Guo, G. Vampa, J.L. Zhang, T. Sarmiento, M. Xiao, P.H.
Bucksbaum, J. Vučković, S. Fan, and D.A. Reis, "Enhanced high-harmonic
generation from an all-dielectric metasurface," Nat Phys **14**(10),
1006--1010 (2018).

33 E. Goulielmakis, M. Schultze, M. Hofstetter, V.S. Yakovlev, J.
Gagnon, M. Uiberacker, A.L. Aquila, E.M. Gullikson, D.T. Attwood, R.
Kienberger, and others, "Single-cycle nonlinear optics," Science (1979)
**320**(5883), 1614--1617 (2008).

34 M. Schultze, A. Wirth, I. Grguras, M. Uiberacker, T. Uphues, A.J.
Verhoef, J. Gagnon, M. Hofstetter, U. Kleineberg, E. Goulielmakis, and
others, "State-of-the-art attosecond metrology," J Electron Spectros
Relat Phenomena **184**(3--6), 68--77 (2011).

35 M. Hussain, H. Pires, W. Boutu, D. Franz, R. Nicolas, T. Imran, H.
Merdji, M. Fajardo, and G.O. Williams, "Controlling the non-linear
optical properties of MgO by tailoring the electronic structure,"
Applied Physics B **126**(3), 46 (2020).

36 T. Heinrich, M. Taucer, O. Kfir, P.B. Corkum, A. Staudte, C. Ropers,
and M. Sivis, "Chiral high-harmonic generation and spectroscopy on solid
surfaces using polarization-tailored strong fields," Nat Commun
**12**(1), 3723 (2021).

37 A. Korobenko, S. Saha, A.T.K. Godfrey, M. Gertsvolf, A.Y. Naumov,
D.M. Villeneuve, A. Boltasseva, V.M. Shalaev, and P.B. Corkum,
"High-harmonic generation in metallic titanium nitride," Nat Commun
**12**(1), 4981 (2021).

 

 

**ACKNOWLEDGMENTS**

This work was jointly supported by the European Research Council
(project number - 101098243) and Deutsche Forschungsgemeinschaft
(project numbers - 441234705 and 437567992).

**AUTHOR DECLARATIONS**

**Conflict of Interest**

Authors declare that they have no competing interests.

**Author Contributions**

SM, PK, ZP, HYK and MZ designed and developed the apparatus. SM and PK
performed the experiments. SM, PK and EG prepared the manuscript. EG
conceived and supervised the experiments.

**DATA AVAILABILITY**

The data that support the findings of this study are available from the
corresponding author upon reasonable request.


==> i_introduction.txt <==

High-harmonic generation (HHG) in solids has evolved into a powerful
spectroscopic method for probing the electronic structure across a broad
range of materials. Since the first observation of HHG in bulk
semiconductors under intense mid-infrared fields^1^, the technique has
been extended to dielectrics^2,3^, amorphous media^4^, two-dimensional
semiconductors^5^, gapless materials such as graphene^6^, and strongly
correlated and topological systems where HHG provides access to
many-body dynamics, phase transitions, and surface-state
responses^7--10^. Across these systems, the emission
characteristics---cutoff energies, harmonic yields, and angular
anisotropies---encode information on band structure, multiband coupling,
Berry curvature, and valence-electron potentials^11--15^. These advances
establish HHG as an emerging metrological tool for quantitative
solid-state spectroscopy extending from the infrared to the EUV.

Such quantitative studies, however, impose stringent requirements for
adequate instrumentation. HHG yields from thin crystalline samples are
highly sensitive to sample inhomogeneities and beam-pointing drifts,
making field-strength scans and angular scans particularly vulnerable to
systematic errors. Accurate extraction of electronic-structure
information calls for (i) stable, dispersion-free control of the driving
electric-field amplitude especially for few-cycle pulses, (ii) precise
and reproducible crystal rotation about a well-defined axis, and (iii)
simultaneous detection of harmonics across extended spectral ranges
spanning from the visible to the EUV. Moreover, accurate determination
of the driving-field amplitude---necessary for quantitative
reconstruction of material properties---requires dedicated calibration
methods^16^.

In this work, we present an integrated apparatus engineered to meet
these requirements for precision HHG spectroscopy in solids. The
apparatus is particularly optimized for few-cycle driving fields in the
near-infrared and visible parts of the spectrum. The system combines a
dispersion-neutral intensity-control module, a vacuum HHG platform
equipped with a custom multi-axis goniometer for sub-micrometer
positioning and sub-degree rotational accuracy, an imaging and spatial
filtering assembly that ensures stable focal spot interrogation during
field and angle scans, and a dual-spectrometer system enabling
simultaneous UV/VUV and EUV radiation detection. Absolute calibration of
the driving electric field is performed via gas-phase attosecond
streaking^16^. Together, these capabilities constitute a versatile
platform for accurate field-strength- and orientation-dependent HHG
measurements, supporting a wide range of measurements in high harmonic
spectroscopy of solids.



==> ii_overview_of_the_experimental_apparatus.txt <==

The experimental apparatus (Fig. 1) consists of four main modules: (a)
the intensity control module -- for precise tuning of the driving pulse
intensity; (b) the high harmonic generation module -- which facilitates
the positioning and rotation of the crystalline specimen to be
investigated at the laser beam focus; (c) the imaging and spatial
filtering assembly -- which enables imaging of the high harmonic source
onto the entrance plane of the spectrometers, enabling also a spatial
selection of harmonics emanating from specific regions of the
high-harmonic beam; and (d) the detection system, where two
spectrometers allow simultaneous detection of the generated harmonics in
the UV/VUV and EUV ranges. Except module (a), which operates in ambient
air, modules (b), (c) and (d) are housed within three interconnected
chambers (Fig. 1) maintained at a vacuum level of 10^-6^ mbar, allowing
an absorption-free propagation of VUV and EUV harmonics from the source
to the detection system. The apparatus is driven by a light field
synthesizer (LFS)^17--19^ which, for the applications described here,
provides few-cycle pulses in the visible spectral range centered at 2.0
eV and the near infrared (NIR) region centered at 1.5 eV.

In the following sections we focus on describing the technical details
and purpose of each of the modules mentioned above and explain how each
of these accomplishes key goals for attaining precision measurements of
high harmonic emission from bulk solids.

![](./media/media/image1.png){width="6.5in"
height="4.116666666666666in"}

FIG. 1. Schematic of the high harmonic spectroscopy apparatus.

**A. Intensity control module**

Studies of high harmonic generation from bulk solids have shown that
valuable information about the electronic structure of a crystal is
encoded both in the harmonic yield^2,14^ as well as the cutoff energy as
a function of the applied electric field amplitude. Therefore, a high
harmonic spectroscopy apparatus geared towards the precise
characterization of the emitted harmonics must incorporate a dedicated
pulse intensity control module. For ultrashort pulses, this module must
vary the intensity without altering their temporal or spatial
characteristics, in order to minimizing measurement uncertainties.

In principle, accurate, dispersion-free intensity control of few-cycle
pulses could be implemented by spatially varying neutral density
reflectors (filters), whose reflectivity gradient is negligible over the
laser beam size. Yet the spatial translation of the reflector, necessary
to adjust the pulse intensity to a specific setting, unavoidably affects
the beam alignment. While in gas phase high harmonic generation, a
moderate misalignment of the beam path and a corresponding lateral
translation of the focal spot in the gas jet is of minor significance,
it can severely affect measurement precision in bulk solids. This is
because bulk solid samples (especially very thin ones) suffer surface
imperfections such as digs, scratches, as well as non-uniform degree of
crystallinity. Consequently, yield of laser-driven high harmonics from
thin solid specimen is rather sensitive to the selected spot on the
sample, on which the laser beam is focused to.

The intensity control module implemented in this apparatus minimizes
angular deviations during the adjustment of the pulse intensity and
ensures that during a pulse-intensity scan, harmonics are emerging from
the same spot of the studied specimen. Technically the intensity control
module (Fig. 2(a)) is implemented using (a) a set of chirp mirrors to
negatively chirp the few-cycle pulses, and (b) a continuously variable,
linear ND filter in transmission to adjust their energy. In this
implementation a rectangular (25 mm × 100 mm) continuously variable ND
filter having a thickness of \~2.2 mm is used. Owing to the
chirp-induced pulse intensity suppression, nonlinear effects in the bulk
of ND filter are minimized. Moreover, to enable a uniform attenuation of
the pulse intensity across the beam profile, which can be compromised by
the spatial gradient of the ND filter, the diameter of the laser beam
was kept lower than\~ 3.5 mm. The intensity control module is completed
by (c) a set of Brewster-angled, fused-silica wedges that allow
fine-tuning of the pulse dispersion. Using the module, the pulses
acquire their minimum duration when they reach the high harmonic target
specimen, as described later in this work. As we are dealing with pulses
at two different bands the module is comprised by two paths. Path 1 is
designed for pulses in the spectral range 500 nm -- 700 nm while path 2
for pulses in the range 700 nm -- 1100 nm. In path 1 dispersion control
is implemented by a pair of chirped mirrors (-70 fs^2^ per reflection),
while in path 2 three chirped mirrors (-70 fs^2^ per reflection) were
necessary. Routing of the beam through path 1 or path 2 is possible via
flip mirrors (Fig. 2(a)) placed at the entrance and exit of the module.
The wedge-pair, mounted on a micrometer translation stage, allows
fine-tuning of the dispersion of the pulses before reaching the high
harmonic module. The pulse intensity control not only warrants a smooth
and misalignment-free variation of the intensity but also ensures
minimal effects on the beam properties in the focus in comparison to the
aperture-based ^20,21^ intensity control extensively used in the past
for few-cycle pulse intensity control.

![](./media/media/image2.png){width="3.2416666666666667in"
height="4.691666666666666in"}

FIG. 2. Intensity control module and TG-FROG. (a) Schematic of the
visible (yellow) and NIR (red)) pulse compressor with the variable ND
filter. Pulses from LFS are negatively chirped by chirped mirrors (CM)
and dispersed by a pair of wedges in each individual path. Metal-coated
mirrors are marked as MM. (b) Schematic of the TG-FROG setup for
temporal characterization of the pulse (see also reference ^22^).

For the temporal characterization of the few-cycle pulses in our
apparatus a compact TG-FROG^22^ setup is placed at the exit of the pulse
intensity control module. To ensure that the pulses characterized in the
FROG setup accurately represent those used for high-harmonic generation,
we matched the optical paths that guide the beam to the HHG chamber and
to the TG-FROG (Fig. 1). The schematic of the FROG apparatus is shown in
Fig. 2(b).

![](./media/media/image3.png){width="6.145833333333333in"
height="4.78125in"}

FIG. 3. Temporal characterization of the pulses used in high harmonic
generation experiments. (a), (b) Measured TG-FROG spectrograms of the
driving pulses centered at 2 eV and 1.5 eV respectively. (c), (d)
Retrieved temporal intensity profile (blue) and phase (red). The
evaluated pulse durations at the FWHM are 𝜏~VIS~ = 6.9 fs and 𝜏~NIR~ =
8.6 fs respectively.

The temporal intensity profiles and phases of the pulses are retrieved
by reconstruction of the recorded FROG spectrograms using a commercial
software (Femtosoft Technologies). Figures 3(a) and 3(b) show the
measured FROG spectrograms of visible and NIR pulses respectively. The
retrieved temporal intensity and corresponding temporal phase of the
pulses are shown in Fig. 3(c) and 3(d). The evaluated durations (FWHM)
of the pulses are τ ≃ 6.9 fs and τ ≃ 8.6 fs respectively.

**B. High harmonic generation module**

The driving pulses exiting the intensity control module are routed to
the entrance of the high harmonic generation module through a series of
reflections from silver-coated steering mirrors. A concave silver-coated
mirror (f = 40 cm) is used to focus the beam at approximately the center
of the chamber (Fig. 1) maintained in vacuum (\~10^-6^ mbar). The pulses
enter the chamber through a thin Brewster's-angled (0.5 mm thin) fused
silica window which minimizes reflection losses of the broadband
incoming pulses. The crystalline specimens are mounted on a custom-built
multi-axes goniometer (Fig. 4(b)), which is used for accurate
positioning of the samples at the beam focus and for precision control
of the crystal orientation with respect to the polarization vector of
the incoming beam.

The custom-built goniometer provides key functions for high harmonic
studies in solids, outperforming commercial x-ray goniometers. It allows
sample translation to undamaged regions while maintaining fixed
three-dimensional rotation axes relative to the laser path, using two
orthogonal translation stages atop rotational stages (Fig. 4(b)).
Rotation stage 1 turns the entire assembly around the laser axis, while
stages 2 and 3 enable rotation about two perpendicular axes, ensuring
the sample surface is perpendicular to the laser propagation. A copper
weight mounted on top of the rotating platform counterbalances the
torque produced by the rotation stage 1 during its rotation. The
translation stages provide micrometer-precision access to the entire
sample surface and facilitate sample exchange without any additional
rotational axis adjustments.

An additional, linear stage (Fig. 1) translates the entire sample holder
unit along the laser propagation axis adequate positioning the correct
positioning of the sample within the focus. The sample surface can be
visually inspected using a 50× magnification optical system and camera
located outside the HHG chamber (Fig. 4(a)).

![](./media/media/image4.png){width="6.520833333333333in"
height="6.947916666666667in"}

FIG. 4. (a) Overview of the f-to-2f imaging system used for aligning the
rotation axis of the crystal sample along the laser propagation axis
(orange solid arrow). (b) Multi-axis goniometer with the sample holder.
The green dashed arrows denote the axes of rotation of each rotation
stage (c) Photograph of the sample holder with three mounted samples and
a crosshair. (d), (e) Photograph of the crosshair and sample
respectively. (f) The crosshair imaged at the focal plane.

**C. Imaging and spatial filtering assembly**

As alluded to earlier, the high harmonic yield is highly sensitive to
the surface quality of the thin crystal sample. Consequently, any
displacement of the laser focus on the sample surface during high
harmonic measurements (for instance versus crystal angle) can lead to
misleading variations. Therefore, to precisely study high harmonic
anisotropy in crystalline solids, the signal must originate purely from
the crystal's intrinsic anisotropy. In a typical orientation-dependent
yield measurement, a specific crystal axis is rotated on the laser
polarization plane. If the sample's rotation axis does not precisely
coincide with the laser propagation axis, the focal spot of the laser
beam will move across the sample surface and thus generate harmonics
from different parts of the sample. To mitigate this issue the following
strategy has been developed. A crosshair (Fig. 4(d)) made of a 40 μm
thick copper wire is incorporated onto the sample holder and provides a
permanent reference for aligning the laser beam such that its
propagation axis always coincides with the rotation axis of the sample.

Figure 4(a) illustrates the layout of the f-to-2f imaging system used
for the visualization and measurement of the laser beam profile. The
beam can also illuminate the crosshair in the sample plane, thereby
allowing the crosshair to be visualized indirectly. The optics of the
f-to-2f imaging system include, a bare-aluminum-coated toroidal mirror
(f=10 cm), placed 15 cm away from the sample plane and a biconvex lens
(f=17.5 cm) placed another 30 cm away from the focus of the toroidal
mirror. A set of three, fused silica wedges placed behind the toroidal
mirror focus, are used to attenuate the laser power before reaching a
high resolution (pixel size 4.6 µm) beam profiler (Dataray). A nearly
Gaussian beam profile (Fig. 4(a)) with a 75 µm diameter (FWHM) was
typically observed at the focus. Measurements of the beam profile across
varying intensities using the intensity control module showed no
detectable changes, indicating stable and reproducible focusing on the
sample.

To monitor and correct any misalignments between the sample rotation
axis and the laser propagation axis, the steering and focusing mirrors
(Fig. 4(a)) are iteratively adjusted using the crosshair as a reference,
as shown in Fig. 4(f). Once the alignment is complete, the sample is
brought into the beam path. The apparatus can spatially select high
harmonics from a specific focal area by using a ceramic pinhole on a 3D
translation stage at the toroidal mirror\'s focal plane (Fig. 4(a)).
When spatial filtering is not required, the ceramic pinhole is typically
removed from the beam path.

**D. Dual-spectrometer**

With the pickup wedge retracted from the beam path, optical and UV-EUV
radiation enter the spectrometer chamber (Fig. 1). There, a Hitachi,
aberration-corrected concave grating (001-0266) is used to spectrally
decompose the extreme ultraviolet beam and image the harmonic source on
the detector. To allow a 5⁰ grazing incidence of the beam on the
grating, so as to optimize reflection and remain as close as possible to
the angle for which the grating attains it highest imaging performance,
the spectrometer chamber is rotated by \~72.5⁰ with respect to the HHG
chamber. Our main detector is a 3-stage microchannel plate (MCP) with a
diameter of 6.8 cm and it is placed at a distance of 17 cm away from the
grating center. To allow operational flexibility and fine adjustment of
the imaging conditions the MCP is placed on an adjustable vacuum
expansion bellow^23,24^ (Fig. 5). In our geometry the spectrometer can
simultaneously record harmonics in the energy range from \~ 7 eV to 40
eV without any additional adjustment. To eliminate the second-order
diffraction of high harmonics, a 200 µm thick magnesium fluoride
(MgF~2~) substrate is inserted in the chamber, and it is positioned
close to the front plate of the MCP detector by an UHV linear motion
feedthrough. As magnesium fluoride (MgF₂) absorbs radiation with
energies greater than 10 eV, the substrate is positioned within the
diffracted beam path to allow the transmission first-order diffraction
at energies \<10 eV but to blocking higher-order diffraction originating
from higher order harmonics \> 10 eV.

![](./media/media/image5.png){width="3.40625in" height="4.90625in"}

FIG. 5. EUV spectrometer design. (a), (b) Design of the EUV spectrometer
for measuring high harmonics emission driven by visible and NIR driving
pulses respectively. The optimal arrangement (imaging of the source and
maximal bandwidth) is attained when the MCP detector is placed at a
distance of 17 cm from the center of the grating. Harmonic orders are
denoted by numbers such as 3^rd^, 5^th^, 7^th^ and so on.

The sensitivity of MCP detectors is generally poor for photon energies
below 10 eV. To efficiently detect lower order harmonics a second
spectrometer (McPherson model no.: 234/302) optimized for operation in
the UV/VUV range is integrated into our apparatus. To enable
simultaneous acquisition with both spectrometers, the zeroth-order
diffraction from the Hitachi grating is redirected to the McPherson
spectrometer using a bare aluminum mirror (Fig. 1) placed such as not to
obstruct the path of the first order diffraction of the grating to the
MCP. Moreover, to suppress the optical beam, a series of VUV bandpass
filters are employed at the entrance of the McPherson spectrometer. The
filters are attached to externally adjustable vacuum valves which
facilitate their insertion into the beam path. The central transmission
energies of the filters are 4.8 eV and 6.4 eV, with FWHM values of 0.5
eV and 0.8 eV respectively, and are sufficient for capturing the entire
bandwidth of the third harmonic for both driving pulse settings. The
detector of the McPherson spectrometer is comprised of a fiber-coupled
multi-channel plate/phosphor screen and an Andor back illuminated CCD
camera, with high sensitivity in the UV/VUV (3-8 eV) energy range.

**E. Data acquisition**

Accurately measuring the yield of high harmonics as a function of
electric field strength or crystal orientation requires long acquisition
times. This is because the process involves mechanically adjusting both
the translation and rotation stages to vary the driving-field amplitude
and the crystal orientation, in addition to the necessary integration
time at each measurement point. In these kinds of measurements, it is
absolutely necessary that the sample remains free of damage in order to
not compromise on the measurement fidelity. Since the degree of
laser-induced damage scales with the total exposure of the specimen to
the laser field^25--29^, the minimization of the effective exposure time
during data acquisition is crucial to maintaining the sample quality.

To this end a motorized beam shutter driven by the acquisition software
is placed before the HHG chamber to limit the exposure of the sample to
the laser beam only for a very short time (typically \~100
milliseconds), within which the cameras of the dual-spectrometer module
record high harmonic spectra while blocking the beam at times when the
sample is rotating or the intensity control unit is adjusting the linear
reflector position to modify the intensity. With this approach, during a
long acquisition of data -- typically requiring several minutes -- the
solid specimen is exposed to the intense laser pulse only for a few
seconds.

A LabVIEW-based, home-made software is used to interface all externally
controlled modules of the experimental apparatus, including the
intensity control, the multi-axis goniometer\'s rotation and translation
stages, both CCD cameras in the dual-spectrometer, the photodiode used
to track the laser stability (typically better than 2%), and the beam
shutter. The high degree of automation of critical operations enables
rapid acquisition of experimental data and ensures measurements of an
extensive volume of data under identical experimental conditions.



==> iii_electric_field_calibration.txt <==

Accurate knowledge of the absolute driving laser field amplitude is
essential for high harmonic spectroscopy because it is an important
parameter in numerous approaches aiming at extracting critical
information about the studied solids^2,14,30--32^. Ideally an attosecond
streaking setup integrated in the apparatus could serve this goal by
providing direct access into the driving field waveform ^16,33^. Yet, in
order to minimize the complexity of our apparatus and avoid additional
alignment burden we opted here for a different approach in which field
calibration is performed externally.

To achieve an accurate external calibration of the electric field, we
employed the attosecond beamline^34^ in our laboratory. Using the same
laser source for consistency, we first conducted attosecond streaking
measurements to determine the precise peak electric field amplitude of
the laser pulses. Subsequently, we generated high harmonics in a 150
nm-thick fused silica sample for a range of known field strengths. The
generated high harmonics were then directed into an EUV spectrometer
using a pair of broadband rhodium (Rh) mirrors, as illustrated in Fig.
6(a). Figure 6(b) displays the measured spectra as a function of the
absolute peak electric field of the driving near-infrared pulses.

![](./media/media/image6.png){width="3.25in"
height="6.041666666666667in"}

FIG. 6. Determination of the absolute electric field amplitude and
calibration of the apparatus. (a) Schematic of the attosecond (AS)
beamline used for the pulse electric field calibration. (b) Recorded
high harmonic yield of NIR pulses versus peak electric field determined
by attosecond streaking. (c) Calibrated absolute electric field
strength-dependent high harmonics from the developed HHG apparatus.

In the next step, the same fused silica sample was transferred to the
newly developed apparatus and driven by the same laser pulses to
generate high harmonics under identical conditions. In this setup,
attosecond streaking is not available, and the electric field cannot be
measured directly; instead, only the laser power is monitored using the
photodiode that also tracks the long-term laser stability. We therefore
recorded the high harmonic spectra as a function of the measured laser
power. To relate these measurements to an absolute electric field scale,
we established a conversion between laser power and field amplitude by
requiring that the onset fields of the higher-order harmonics (orders \>
11) coincide with those obtained in the attosecond beamline calibration
(compare Fig. 6(c) and Fig. 6(d)). This procedure ensures a consistent,
absolute field calibration across both measurement platforms.



==> iv_representative_hhg_measurements.txt <==

To demonstrate the capabilities and quantitative reliability of the
apparatus, we performed a series of representative high harmonic
generation measurements using both amorphous and crystalline solids.
These measurements serve two complementary purposes. First, they
validate that the apparatus can stably generate and detect high-order
harmonics over broad spectral ranges and field strengths. Second, they
highlight the level of precision attainable in field- and
angle-dependent studies---an essential requirement for extracting
material properties and benchmarking theoretical models.

We begin with HHG from a free-standing, amorphous 150-nm fused silica
membrane excited by visible laser pulses (2.0 eV). Figure 7(a) shows a
representative harmonic spectrum recorded at a peak driving field of
0.83 V/Å, spanning harmonic orders from the 3^rd^ to the 13^th^. As the
electric field strength is increased from 0.48 V/Å to 0.83 V/Å (Fig.
7(b)), higher harmonics up to the 15^th^ order (≈30 eV) appear,
consistent with the expected field-dependent extension of the cutoff.
The equivalent measurements using NIR pulses at 1.5 eV (Figs. 7(c)--(d))
yield cutoffs reaching the 19^th^ harmonic for fields approaching 0.82
V/Å. The smooth evolution of the harmonic cutoff and the absence of
fluctuations across field steps reflect the stability of the intensity
control module and the high repeatability of the beam delivery and
detection systems.

![](./media/media/image7.png){width="6.35in"
height="5.183333333333334in"}

FIG. 7. High harmonic generation spectra in a fused silica nanofilm (150
nm). Using visible laser pulse (2 eV) (a) and a NIR laser pulse (1.5 eV)
(c). (b), (d) High-harmonics spectra for the visible and NIR laser
pulses respectively at different electric field strengths.

In order to explore the capability of the apparatus to perform precision
measurements of the anisotropy of the high harmonics yield versus
crystal angle we used a single crystal, \~10 μm thick, magnesium oxide
-- MgO (100) sample. MgO is selected as a benchmark material because of
its high damage threshold, and clear symmetry-driven anisotropy, which
make it ideally suited for validating apparatus precision.

The sample is shone by the linearly-polarized visible laser pulses, and
the harmonic yield is recorded as a function of the crystal angle, with
the laser polarization parallel to the MgO (100) plane. Here, the
crystal angle is defined as the angle between the laser polarization
vector and the lattice vector \[001\] (or equivalently \[010\], due to
MgO's 90° rotational symmetry) on the MgO (100) plane. Figure 8
illustrates the recorded harmonic yields (integrated over entire
spectral width of each harmonic spectral peak) over the range from 0^o^
to 360^o^ at an angular step of 5^o^. The yield of the recorded
harmonics exhibits a 90^o^ periodicity, compatible with the crystal
structure of MgO^11,35--37^. Despite a minimal number of acquisitions
(3) per angle the high symmetry of the data for all harmonics recorded
is indicative for the quality of the measurements.

![](./media/media/image8.png){width="6.283333333333333in"
height="4.703725940507437in"}

FIG. 8. High harmonic yield versus crystal angle in MgO (100) generated
by linearly polarized laser pulses centered at an energy of 2 eV. The
radial direction represents the intensity (in arbitrary units) whereas
the azimuthal direction represents the angle of rotation of the crystal
with respect to the polarization axis of the linearly polarized laser.
The magenta circles show experimental data, with the green line serving
as a guide to the eye.

Figure 9 shows the anisotropy of the high harmonic yield in crystalline
MgO (100) plane for a range of driving field amplitudes 0.40, 0.47,
0.54, 0.60 and 0.67 V/Å. The high precision of the measurements is best
highlighted by the evaluation of the standard errors (black segments).
The standard error is evaluated by performing 3 consecutive measurements
of the yield of the harmonics at each angle (integration time \~ 100 ms)
as well as by averaging over the *n* (8 for MgO) symmetric segments of
the angular variation of the harmonic yield. Between rotation steps, the
motorized shutter blocks the laser beam for 2 s, giving a total scan
time of about 3 min for a full rotational scan per intensity setting.
Across all field strengths and angles, the error bars are exceptionally
small---typically only a few percent of the total signal---while the
angular modulation spans tens of percent. This separation of scales
demonstrates that the observed anisotropy is governed by the intrinsic
crystal response, not by instrumental noise or drift. The small
statistical uncertainties further confirm that the goniometer alignment,
beam-pointing stability, and detector performance remain constant
throughout extended measurement sequences, enabling quantitative
comparison of angle-dependent yields across different field strengths.

![](./media/media/image9.png){width="5.989583333333333in"
height="4.59375in"}

FIG. 9. High harmonic yields in MgO as a function of crystal rotation
about an axis perpendicular to the sample surface, and electric field
strength. The high harmonics are measured for five representative field
strengths of 0.40 V/Å (magenta), 0.47 V/Å (grey), 0.54 V/Å (olive), 0.60
V/Å (cyan) and 0.67 V/Å (blue). The data are shown in black (5° step)
while the width of each data segment represent the standard error. Solid
lines serve as guides to the eye. Each harmonic signal is normalized
with respect to its maximum yield to enhance visibility.

Taken together, the measurements in Figs. 7--9 provide a comprehensive
validation of the apparatus. The fused silica results confirm stable and
broadband HHG detection under varying field strengths, while the MgO
measurements reveal the exceptional angular and statistical precision
required for quantitative anisotropy studies. The combination of
negligible error bars, symmetry-clean angular traces, and consistent
field-dependent trends establishes that the apparatus delivers
drift-free, reproducible, and quantitative HHG measurements in bulk
solids. These capabilities form a robust foundation for advanced
spectroscopic applications, including band-structure mapping,
symmetry-resolved strong-field studies, and the reconstruction of
valence-electron dynamics under tailored light fields.



==> v_conclusion_and_outlook.txt <==

We have developed a fully integrated apparatus designed for precision
high harmonic spectroscopy in bulk solids, combining dispersion-free
intensity control of few-cycle driving fields, sub-micrometer and
sub-degree sample positioning, high-fidelity imaging and spatial
filtering of the HHG source, and synchronized UV/VUV--EUV detection.
Through absolute electric-field calibration via attosecond streaking and
careful suppression of geometrical and alignment artefacts, the system
enables reproducible, quantitative measurements of field- and
angle-dependent harmonic emission across a broad spectral range.
Representative results from amorphous and crystalline solids demonstrate
the apparatus's ability to capture subtle anisotropies and
field-strength--dependent cutoffs with high accuracy. Beyond the
examples presented here, the modular design of the platform allows
adaptation to diverse material systems, driving wavelengths, and
advanced spectroscopic methodologies. As such, the apparatus provides a
robust foundation for future efforts aimed at reconstructing
valence-electron potentials, mapping band structures with high
precision, and exploring strong-field phenomena in emerging quantum
materials. 

**References:**

1 S. Ghimire, A.D. DiChiara, E. Sistrunk, P. Agostini, L.F. DiMauro, and
D.A. Reis, "Observation of high-order harmonic generation in a bulk
crystal," Nat Phys **7**(2), 138--141 (2011).

2 T.T. Luu, M. Garg, S.Y. Kruchinin, A. Moulet, M.T. Hassan, and E.
Goulielmakis, "Extreme ultraviolet high-harmonic spectroscopy of
solids," Nature **521**(7553), 498--502 (2015).

3 M. Garg, M. Zhan, T.T. Luu, H. Lakhotia, T. Klostermann, A. Guggenmos,
and E. Goulielmakis, "Multi-petahertz electronic metrology," Nature
**538**(7625), 359--363 (2016).

4 P. Jürgens, B. Liewehr, B. Kruse, C. Peltz, D. Engel, A. Husakou, T.
Witting, M. Ivanov, M.J.J. Vrakking, T. Fennel, and others, "Origin of
strong-field-induced low-order harmonic generation in amorphous quartz,"
Nat Phys **16**(10), 1035--1039 (2020).

5 H. Liu, Y. Li, Y.S. You, S. Ghimire, T.F. Heinz, and D.A. Reis,
"High-harmonic generation from an atomically thin semiconductor," Nat
Phys **13**(3), 262--265 (2017).

6 N. Yoshikawa, T. Tamaya, and K. Tanaka, "High-harmonic generation in
graphene enhanced by elliptically polarized light excitation," Science
(1979) **356**(6339), 736--738 (2017).

7 R.E.F. Silva, I. V. Blinov, A.N. Rubtsov, O. Smirnova, and M. Ivanov,
"High-harmonic spectroscopy of ultrafast many-body dynamics in strongly
correlated systems," Nat Photonics **12**(5), 266--270 (2018).

8 Y. Murakami, M. Eckstein, and P. Werner, "High-Harmonic Generation in
Mott Insulators," Phys Rev Lett **121**(5), 057405 (2018).

9 D. Bauer, and K.K. Hansen, "High-Harmonic Generation in Solids with
and without Topological Edge States," Phys Rev Lett **120**(17), 177401
(2018).

10 D. Baykusheva, A. Chacón, J. Lu, T.P. Bailey, J.A. Sobota, H. Soifer,
P.S. Kirchmann, C. Rotundu, C. Uher, T.F. Heinz, D.A. Reis, and S.
Ghimire, "All-Optical Probe of Three-Dimensional Topological Insulators
Based on High-Harmonic Generation by Circularly Polarized Laser Fields,"
Nano Lett **21**(21), 8970--8978 (2021).

11 Y.S. You, D.A. Reis, and S. Ghimire, "Anisotropic high-harmonic
generation in bulk crystals," Nat Phys **13**(4), 345--349 (2017).

12 A.A. Lanin, E.A. Stepanov, A.B. Fedotov, and A.M. Zheltikov, "Mapping
the electron band structure by intraband high-harmonic generation in
solids," Optica **4**(5), 516 (2017).

13 T.T. Luu, and H.J. Wörner, "Measurement of the Berry curvature of
solids using high-harmonic spectroscopy," Nat Commun **9**(1), 916
(2018).

14 H. Lakhotia, H.Y. Kim, M. Zhan, S. Hu, S. Meng, and E. Goulielmakis,
"Laser picoscopy of valence electrons in solids," Nature **583**(7814),
55--59 (2020).

15 Y.S. You, E. Cunningham, D.A. Reis, and S. Ghimire, "Probing periodic
potential of crystals via strong-field re-scattering," Journal of
Physics B: Atomic, Molecular and Optical Physics **51**(11), 114002
(2018).

16 E. Goulielmakis, M. Uiberacker, R. Kienberger, A. Baltuska, V.
Yakovlev, A. Scrinzi, T. Westerwalbesloh, U. Kleineberg, U. Heinzmann,
M. Drescher, and others, "Direct measurement of light waves," Science
(1979) **305**(5688), 1267--1269 (2004).

17 A. Wirth, M.T. Hassan, I. Grguraš, J. Gagnon, A. Moulet, T.T. Luu, S.
Pabst, R. Santra, Z.A. Alahmed, A.M. Azzeer, and others, "Synthesized
light transients," Science (1979) **334**(6053), 195--200 (2011).

18 M.T. Hassan, A. Wirth, I. Grguraš, A. Moulet, T.T. Luu, J. Gagnon, V.
Pervak, and E. Goulielmakis, "Invited article: attosecond photonics:
synthesis and control of light transients," Review of Scientific
Instruments **83**(11), (2012).

19 M.T. Hassan, T.T. Luu, A. Moulet, O. Raskazovskaya, P. Zhokhov, M.
Garg, N. Karpowicz, A.M. Zheltikov, V. Pervak, F. Krausz, and others,
"Optical attosecond pulses and tracking the nonlinear response of bound
electrons," Nature **530**(7588), 66--70 (2016).

20 V.E. Nefedova, M.F. Ciappina, O. Finke, M. Albrecht, M. Kozlová, and
J. Nejdl, "Efficiency control of high-order harmonic generation in gases
using driving pulse spectral features," Appl Phys Lett **113**(19),
(2018).

21 P.A. Chevreuil, F. Brunner, S. Hrisafov, J. Pupeikis, C.R. Phillips,
U. Keller, and L. Gallmann, "Water-window high harmonic generation with
0.8-μm and 2.2-μm OPCPAs at 100 kHz," Opt Express **29**(21),
32996--33008 (2021).

22 J.N. Sweetser, D.N. Fittinghoff, and R. Trebino, "Transient-grating
frequency-resolved optical gating," Opt Lett **22**(8), 519--521 (1997).

23 T. Kita, T. Harada, N. Nakano, and H. Kuroda, "Mechanically ruled
aberration-corrected concave gratings for a flat-field grazing-incidence
spectrograph," Appl Opt **22**(4), 512--513 (1983).

24 T. Harada, K. Takahashi, H. Sakuma, and A. Osyczka, "Optimum design
of a grazing-incidence flat-field spectrograph with a spherical
varied-line-space grating," Appl Opt **38**(13), 2743--2748 (1999).

25 A. Rosenfeld, M. Lorenz, R. Stoian, and D. Ashkenasi,
"Ultrashort-laser-pulse damage threshold of transparent materials and
the role of incubation," Applied Physics A **69**, S373--S376 (1999).

26 M. Lenzner, J. Krüger, W. Kautek, and F. Krausz, "Incubation of laser
ablation in fused silica with 5-fs pulses," Applied Physics A **69**,
465--466 (1999).

27 L. Smalakys, B. Momgaudis, R. Grigutis, S. Kičas, and A.
Melninkaitis, "Contrasted fatigue behavior of laser-induced damage
mechanisms in single layer ZrO\_2 optical coating," Opt Express
**27**(18), 26088--26101 (2019).

28 S. Möller, Ä. Andresen, C. Merschjann, B. Zimmermann, M. Prinz, and
M. Imlau, "Insight to UV-induced formation of laser damage on LiB\_3O\_5
optical surfaces during long-term sum-frequency generation," Opt Express
**15**(12), 7351--7356 (2007).

29 H. Hong, Q. Liu, L. Huang, and M. Gong, "Improvement and formation of
UV-induced damage on LBO crystal surface during long-term high-power
third-harmonic generation," Opt Express **21**(6), 7285--7293 (2013).

30 G. Vampa, B.G. Ghamsari, S. Siadat Mousavi, T.J. Hammond, A.
Olivieri, E. Lisicka-Skrek, A.Y. Naumov, D.M. Villeneuve, A. Staudte, P.
Berini, and others, "Plasmon-enhanced high-harmonic generation from
silicon," Nat Phys **13**(7), 659--662 (2017).

31 U. Huttner, M. Kira, and S.W. Koch, "Ultrahigh Off‐Resonant Field
Effects in Semiconductors," Laser Photon Rev **11**(4), (2017).

32 H. Liu, C. Guo, G. Vampa, J.L. Zhang, T. Sarmiento, M. Xiao, P.H.
Bucksbaum, J. Vučković, S. Fan, and D.A. Reis, "Enhanced high-harmonic
generation from an all-dielectric metasurface," Nat Phys **14**(10),
1006--1010 (2018).

33 E. Goulielmakis, M. Schultze, M. Hofstetter, V.S. Yakovlev, J.
Gagnon, M. Uiberacker, A.L. Aquila, E.M. Gullikson, D.T. Attwood, R.
Kienberger, and others, "Single-cycle nonlinear optics," Science (1979)
**320**(5883), 1614--1617 (2008).

34 M. Schultze, A. Wirth, I. Grguras, M. Uiberacker, T. Uphues, A.J.
Verhoef, J. Gagnon, M. Hofstetter, U. Kleineberg, E. Goulielmakis, and
others, "State-of-the-art attosecond metrology," J Electron Spectros
Relat Phenomena **184**(3--6), 68--77 (2011).

35 M. Hussain, H. Pires, W. Boutu, D. Franz, R. Nicolas, T. Imran, H.
Merdji, M. Fajardo, and G.O. Williams, "Controlling the non-linear
optical properties of MgO by tailoring the electronic structure,"
Applied Physics B **126**(3), 46 (2020).

36 T. Heinrich, M. Taucer, O. Kfir, P.B. Corkum, A. Staudte, C. Ropers,
and M. Sivis, "Chiral high-harmonic generation and spectroscopy on solid
surfaces using polarization-tailored strong fields," Nat Commun
**12**(1), 3723 (2021).

37 A. Korobenko, S. Saha, A.T.K. Godfrey, M. Gertsvolf, A.Y. Naumov,
D.M. Villeneuve, A. Boltasseva, V.M. Shalaev, and P.B. Corkum,
"High-harmonic generation in metallic titanium nitride," Nat Commun
**12**(1), 4981 (2021).

 

 


